Evidence for a narrow dip structure at 1.9 GeV/c$^2$ in $3\pi^+ 3\pi^- $ diffractive photoproduction

A narrow dip structure has been observed at 1.9 GeV/c$^2$ in a study of diffractive photoproduction of the $~3\pi^+3\pi^-$ final state performed by the Fermilab experiment E687.

==> e687_6pi.txt <==

Fermilab E687 Photoproduction Data:  6 pion Mass Spectrum  
with	diffractive background subtracted, 
	acceptance corrected,
	mass resolution deconvoluted,
in 10 MeV mass bins.  Data is from Figure 6 of:

P.L. Frabetti, et al., Evidence for a narrow dip structure at
	1.9 GeV/c^2 in 3pi+ 3pi- diffractive photoproduction.

	FERMILAB-Pub-01/081-E   and   LNF/01-022(P)-2001

You are free to use and publish these data, but please 
provide the appropriate citation to our publication or preprint.

The data is presented in FORMAT(3f8.3). If you have any 
questions or problems accessing this data, please contact:

	Peter H. Garbincius:  garbincius@fnal.gov, (630)840-3693


     Center of (10 MeV wide) Mass bin - units of GeV/c^2
	     Number of events in bin
			statistical uncertainty

   M(i)   Nev(i)  +- d Nev(i) 
 
   1.505  42.255  16.758
   1.515  10.162  11.726
   1.525  10.448  12.169
   1.535  31.036  15.825
   1.545  36.742  16.849
   1.555  24.845  15.494
   1.565  35.996  17.232
   1.575  32.525  17.050
   1.585  37.528  17.896
   1.595  13.825  15.243
   1.605   4.382  14.312
   1.615  26.011  17.350
   1.625  47.346  19.831
   1.635  54.367  20.695
   1.645  64.029  21.734
   1.655  54.019  21.038
   1.665  77.305  23.133
   1.675  67.138  22.478
   1.685  70.736  22.915
   1.695 153.917  28.655
   1.705 110.468  25.992
   1.715 157.391  28.980
   1.725 171.248  29.831
   1.735 171.316  29.896
   1.745 160.397  29.366
   1.755 192.782  31.152
   1.765 214.102  32.269
   1.775 213.620  32.290
   1.785 213.031  32.310
   1.795 228.492  33.076
   1.805 243.755  33.797
   1.815 245.416  33.894
   1.825 305.857  36.425
   1.835 248.478  34.073
   1.845 340.550  37.739
   1.855 307.257  36.453
   1.865 316.805  36.794
   1.875 250.319  34.172
   1.885 311.440  36.371
   1.895 329.008  36.602
   1.905 245.815  34.082
   1.915 165.521  32.723
   1.925 217.367  33.231
   1.935 341.197  37.476
   1.945 248.000  34.284
   1.955 299.602  36.203
   1.965 338.690  37.554
   1.975 380.654  38.908
   1.985 320.802  37.011
   1.995 336.810  37.539
   2.005 399.689  39.467
   2.015 366.052  38.446
   2.025 441.709  40.641
   2.035 376.892  38.752
   2.045 449.741  40.805
   2.055 470.574  41.339
   2.065 457.686  40.959
   2.075 437.053  40.374
   2.085 395.774  39.231
   2.095 501.796  42.005
   2.105 504.434  42.035
   2.115 391.024  39.074
   2.125 574.224  43.654
   2.135 448.050  40.532
   2.145 422.454  39.867
   2.155 492.144  41.576
   2.165 559.227  43.128
   2.175 525.959  42.322
   2.185 554.465  42.944
   2.195 508.413  41.857
   2.205 488.146  41.367
   2.215 645.368  44.819
   2.225 589.198  43.577
   2.235 569.056  43.109
   2.245 546.366  42.589
   2.255 572.582  43.123
   2.265 483.044  41.159
   2.275 540.201  42.377
   2.285 571.667  43.008
   2.295 523.363  41.966
   2.305 541.975  42.324
   2.315 501.360  41.441
   2.325 571.485  42.844
   2.335 554.126  42.450
   2.345 480.199  40.899
   2.355 550.462  42.284
   2.365 553.867  42.304
   2.375 459.574  40.366
   2.385 514.585  41.431
   2.395 549.084  42.056
   2.405 596.497  42.900
   2.415 592.537  42.763
   2.425 691.512  44.497
   2.435 636.340  43.432
   2.445 594.153  42.596
   2.455 513.551  41.038
   2.465 708.059  44.470
   2.475 499.246  40.657
   2.485 640.085  43.138
   2.495 583.196  42.067
   2.505 482.794  40.191
   2.515 621.771  42.620
   2.525 640.095  42.872
   2.535 532.412  40.942
   2.545 656.734  43.027
   2.555 595.702  41.933
   2.565 488.286  40.008
   2.575 698.683  43.518
   2.585 635.505  42.417
   2.595 613.820  41.994
   2.605 626.027  42.135
   2.615 526.939  40.423
   2.625 601.849  41.617
   2.635 534.071  40.432
   2.645 609.532  41.613
   2.655 429.846  38.536
   2.665 586.621  41.099
   2.675 534.883  40.178
   2.685 477.976  39.156
   2.695 544.156  40.166
   2.705 610.383  41.120
   2.715 474.963  38.810
   2.725 572.760  40.272
   2.735 529.392  39.448
   2.745 596.172  40.369
   2.755 430.346  37.566
   2.765 586.558  39.937
   2.775 659.325  40.902
   2.785 559.818  39.235
   2.795 497.257  38.110
   2.805 565.987  39.056
   2.815 491.347  37.772
   2.825 647.620  40.049
   2.835 602.505  39.252
   2.845 562.892  38.530
   2.855 573.544  38.571
   2.865 584.587  38.614
   2.875 580.174  38.422
   2.885 475.592  36.687
   2.895 543.231  37.603
   2.905 590.220  38.176
   2.915 475.545  36.288
   2.925 507.303  36.638
   2.935 630.221  38.332
   2.945 553.490  37.038
   2.955 506.294  36.159
   2.965 558.483  36.783
   2.975 482.317  35.446
   2.985 473.491  35.126
   2.995 658.797  37.706

end of data list

